Proving the Turing Universality of Oritatami Co-Transcriptional Folding (Full Text)

We study the oritatami model for molecular co-transcriptional folding. In oritatami systems, the transcript (the "molecule") folds as it is synthesized (transcribed), according to a local energy optimisation process, which is similar to how actual biomolecules such as RNA fold into complex shapes and functions as they are transcribed. We prove that there is an oritatami system embedding universal computation in the folding process itself. Our result relies on the development of a generic toolbox, which is easily reusable for future work to design complex functions in oritatami systems. We develop "low-level" tools that allow to easily spread apart the encoding of different "functions" in the transcript, even if they are required to be applied at the same geometrical location in the folding. We build upon these low-level tools, a programming framework with increasing levels of abstraction, from encoding of instructions into the transcript to logical analysis. This framework is similar to the hardware-to-algorithm levels of abstractions in standard algorithm theory. These various levels of abstractions allow to separate the proof of correctness of the global behavior of our system, from the proof of correctness of its implementation. Thanks to this framework, we were able to computerize the proof of correctness of its implementation and produce certificates, in the form of a relatively small number of proof trees, compact and easily readable and checkable by human, while encapsulating huge case enumerations. We believe this particular type of certificates can be generalized to other discrete dynamical systems, where proofs involve large case enumerations as well.

==> rule/rule-Turing.txt <==
0	2		A00	A02
0	402		A00	E02
0	408		A00	E08
0	414		A00	E14
0	420		A00	E20
0	426		A00	E26
0	432		A00	E32
0	438		A00	E38
0	444		A00	E44
0	918		A00	J18
0	1117		A00	L17
1	3		A01	A03
1	4		A01	A04
1	403		A01	E03
1	409		A01	E09
1	415		A01	E15
1	421		A01	E21
1	427		A01	E27
1	433		A01	E33
1	439		A01	E39
1	445		A01	E45
1	918		A01	J18
2	7		A02	A07
2	1226		A02	M26
4	202		A04	C02
5	10		A05	A10
5	200		A05	C00
5	201		A05	C01
5	202		A05	C02
7	8		A07	A08
7	1102		A07	L02
7	1103		A07	L03
8	1103		A08	L03
9	11		A09	A11
9	12		A09	A12
10	104		A10	B04
11	100		A11	B00
11	103		A11	B03
11	104		A11	B04
12	917		A12	J17
100	103		B00	B03
100	917		B00	J17
101	103		B01	B03
101	305		B01	D05
101	505		B01	F05
101	900		B01	J00
101	901		B01	J01
101	918		B01	J18
102	303		B02	D03
102	304		B02	D04
102	503		B02	F03
102	504		B02	F04
102	817		B02	I17
102	819		B02	I19
103	302		B03	D02
103	502		B03	F02
104	208		B04	C08
104	300		B04	D00
104	302		B04	D02
104	502		B04	F02
104	548		B04	F48
200	205		C00	C05
200	207		C00	C07
200	208		C00	C08
200	210		C00	C10
200	213		C00	C13
201	210		C01	C10
201	213		C01	C13
202	205		C02	C05
202	208		C02	C08
203	210		C03	C10
203	211		C03	C11
203	213		C03	C13
203	214		C03	C14
203	215		C03	C15
203	908		C03	J08
203	912		C03	J12
204	208		C04	C08
204	908		C04	J08
204	911		C04	J11
205	207		C05	C07
205	907		C05	J07
206	211		C06	C11
206	214		C06	C14
208	211		C08	C11
208	214		C08	C14
209	303		C09	D03
209	315		C09	D15
209	358		C09	D58
209	359		C09	D59
209	405		C09	E05
209	411		C09	E11
209	503		C09	F03
209	509		C09	F09
210	302		C10	D02
210	308		C10	D08
210	357		C10	D57
210	358		C10	D58
210	502		C10	F02
210	508		C10	F08
211	307		C11	D07
211	313		C11	D13
211	356		C11	D56
211	357		C11	D57
211	362		C11	D62
211	402		C11	E02
211	408		C11	E08
211	501		C11	F01
211	507		C11	F07
211	1117		C11	L17
212	312		C12	D12
212	313		C12	D13
212	355		C12	D55
212	356		C12	D56
212	361		C12	D61
212	362		C12	D62
212	402		C12	E02
212	408		C12	E08
212	500		C12	F00
212	506		C12	F06
212	1117		C12	L17
213	311		C13	D11
213	355		C13	D55
213	360		C13	D60
213	361		C13	D61
213	505		C13	F05
213	511		C13	F11
214	304		C14	D04
214	310		C14	D10
214	316		C14	D16
214	359		C14	D59
214	360		C14	D60
214	405		C14	E05
214	411		C14	E11
214	504		C14	F04
214	510		C14	F10
215	301		C15	D01
294	294		C94	C94
300	302		D00	D02
300	311		D00	D11
300	345		D00	D45
301	345		D01	D45
303	308		D03	D08
303	348		D03	D48
304	348		D04	D48
306	422		D06	E22
307	400		D07	E00
307	401		D07	E01
307	402		D07	E02
307	422		D07	E22
308	316		D08	D16
309	419		D09	E19
310	314		D10	D14
310	419		D10	E19
311	313		D11	D13
312	416		D12	E16
313	416		D13	E16
315	413		D15	E13
316	413		D16	E13
317	322		D17	D22
318	327		D18	D27
318	338		D18	D38
318	418		D18	E18
318	442		D18	E42
318	503		D18	F03
318	527		D18	F27
319	326		D19	D26
319	327		D19	D27
319	337		D19	D37
319	338		D19	D38
319	423		D19	E23
319	447		D19	E47
320	502		D20	F02
320	526		D20	F26
321	500		D21	F00
321	501		D21	F01
321	524		D21	F24
321	525		D21	F25
322	323		D22	D23
322	324		D22	D24
322	334		D22	D34
322	335		D22	D35
323	345		D23	D45
323	351		D23	D51
324	345		D24	D45
325	353		D25	D53
326	348		D26	D48
326	354		D26	D54
327	348		D27	D48
328	446		D28	E46
328	447		D28	E47
329	422		D29	E22
329	446		D29	E46
330	332		D30	D32
330	333		D30	D33
330	422		D30	E22
331	443		D31	E43
331	445		D31	E45
332	408		D32	E08
332	419		D32	E19
332	442		D32	E42
332	443		D32	E43
333	407		D33	E07
333	408		D33	E08
333	419		D33	E19
333	442		D33	E42
334	346		D34	D46
334	350		D34	D50
335	350		D35	D50
336	348		D36	D48
337	349		D37	D49
337	353		D37	D53
338	353		D38	D53
339	422		D39	E22
339	423		D39	E23
340	422		D40	E22
340	446		D40	E46
341	343		D41	D43
341	344		D41	D44
341	446		D41	E46
342	419		D42	E19
342	421		D42	E21
343	418		D43	E18
343	419		D43	E19
343	432		D43	E32
343	443		D43	E43
344	418		D44	E18
344	431		D44	E31
344	432		D44	E32
344	443		D44	E43
345	418		D45	E18
347	412		D47	E12
350	442		D50	E42
352	436		D52	E36
355	358		D55	D58
355	359		D55	D59
355	415		D55	E15
355	416		D55	E16
355	439		D55	E39
355	440		D55	E40
356	358		D56	D58
356	414		D56	E14
356	415		D56	E15
356	438		D56	E38
356	439		D56	E39
356	1118		D56	L18
357	413		D57	E13
357	414		D57	E14
357	437		D57	E37
357	438		D57	E38
357	1131		D57	L31
357	1164		D57	L64
358	362		D58	D62
358	412		D58	E12
358	413		D58	E13
358	436		D58	E36
358	437		D58	E37
358	1131		D58	L31
359	361		D59	D61
359	362		D59	D62
359	411		D59	E11
359	412		D59	E12
359	435		D59	E35
359	436		D59	E36
360	405		D60	E05
360	422		D60	E22
360	423		D60	E23
360	429		D60	E29
360	446		D60	E46
360	447		D60	E47
361	421		D61	E21
361	422		D61	E22
361	445		D61	E45
361	446		D61	E46
362	420		D62	E20
362	421		D62	E21
362	444		D62	E44
362	445		D62	E45
400	405		E00	E05
400	423		E00	E23
400	446		E00	E46
401	422		E01	E22
401	446		E01	E46
402	409		E02	E09
402	445		E02	E45
403	408		E03	E08
403	420		E03	E20
404	419		E04	E19
404	442		E04	E42
405	442		E05	E42
406	411		E06	E11
406	417		E06	E17
407	416		E07	E16
407	439		E07	E39
407	440		E07	E40
408	415		E08	E15
408	438		E08	E38
408	439		E08	E39
409	414		E09	E14
409	1117		E09	L17
410	413		E10	E13
410	414		E10	E14
410	436		E10	E36
411	436		E11	E36
412	417		E12	E17
412	434		E12	E34
412	435		E12	E35
413	526		E13	F26
413	527		E13	F27
414	421		E14	E21
414	432		E14	E32
415	420		E15	E20
415	431		E15	E31
415	432		E15	E32
416	431		E16	E31
416	524		E16	F24
416	535		E16	F35
418	423		E18	E23
418	428		E18	E28
418	429		E18	E29
419	532		E19	F32
419	533		E19	F33
420	1118		E20	L18
421	426		E21	E26
422	424		E22	E24
422	425		E22	E25
422	529		E22	F29
422	530		E22	F30
424	429		E24	E29
424	447		E24	E47
425	446		E25	E46
426	433		E26	E33
427	432		E27	E32
427	444		E27	E44
428	443		E28	E43
430	435		E30	E35
430	441		E30	E41
431	440		E31	E40
432	439		E32	E39
433	438		E33	E38
433	1117		E33	L17
434	437		E34	E37
434	438		E34	E38
436	441		E36	E41
437	502		E37	F02
437	503		E37	F03
438	445		E38	E45
439	444		E39	E44
440	500		E40	F00
440	511		E40	F11
442	447		E42	E47
443	508		E43	F08
443	509		E43	F09
444	1118		E44	L18
446	505		E46	F05
446	506		E46	F06
500	505		F00	F05
500	523		F00	F23
500	546		F00	F46
500	551		F00	F51
500	600		F00	G00
500	604		F00	G04
500	608		F00	G08
500	612		F00	G12
500	616		F00	G16
500	620		F00	G20
500	623		F00	G23
500	624		F00	G24
500	628		F00	G28
500	632		F00	G32
500	636		F00	G36
500	640		F00	G40
500	644		F00	G44
500	703		F00	H03
500	704		F00	H04
500	707		F00	H07
500	711		F00	H11
500	715		F00	H15
500	717		F00	H17
500	800		F00	I00
500	801		F00	I01
500	802		F00	I02
500	803		F00	I03
500	804		F00	I04
500	805		F00	I05
500	806		F00	I06
500	807		F00	I07
500	808		F00	I08
500	809		F00	I09
500	810		F00	I10
500	811		F00	I11
500	812		F00	I12
500	813		F00	I13
500	814		F00	I14
500	900		F00	J00
500	901		F00	J01
501	522		F01	F22
501	546		F01	F46
501	622		F01	G22
501	800		F01	I00
501	801		F01	I01
501	802		F01	I02
501	803		F01	I03
501	804		F01	I04
501	805		F01	I05
501	806		F01	I06
501	807		F01	I07
501	808		F01	I08
501	809		F01	I09
501	810		F01	I10
501	811		F01	I11
501	812		F01	I12
501	813		F01	I13
501	814		F01	I14
502	509		F02	F09
502	545		F02	F45
502	621		F02	G21
502	800		F02	I00
502	801		F02	I01
502	802		F02	I02
502	803		F02	I03
502	804		F02	I04
502	805		F02	I05
502	806		F02	I06
502	807		F02	I07
502	808		F02	I08
502	809		F02	I09
502	810		F02	I10
502	811		F02	I11
502	812		F02	I12
502	813		F02	I13
502	814		F02	I14
503	508		F03	F08
503	520		F03	F20
503	543		F03	F43
503	544		F03	F44
503	620		F03	G20
503	800		F03	I00
503	801		F03	I01
503	802		F03	I02
503	803		F03	I03
503	804		F03	I04
503	805		F03	I05
503	806		F03	I06
503	807		F03	I07
503	808		F03	I08
503	809		F03	I09
503	810		F03	I10
503	811		F03	I11
503	812		F03	I12
503	813		F03	I13
503	814		F03	I14
504	519		F04	F19
504	542		F04	F42
504	619		F04	G19
504	800		F04	I00
504	801		F04	I01
504	802		F04	I02
504	803		F04	I03
504	804		F04	I04
504	805		F04	I05
504	806		F04	I06
504	807		F04	I07
504	808		F04	I08
504	809		F04	I09
504	810		F04	I10
504	811		F04	I11
504	812		F04	I12
504	813		F04	I13
504	814		F04	I14
505	542		F05	F42
505	602		F05	G02
505	606		F05	G06
505	610		F05	G10
505	614		F05	G14
505	618		F05	G18
505	622		F05	G22
505	626		F05	G26
505	630		F05	G30
505	634		F05	G34
505	638		F05	G38
505	642		F05	G42
505	646		F05	G46
505	702		F05	H02
505	706		F05	H06
505	710		F05	H10
505	714		F05	H14
505	800		F05	I00
505	801		F05	I01
505	802		F05	I02
505	803		F05	I03
505	804		F05	I04
505	805		F05	I05
505	806		F05	I06
505	807		F05	I07
505	808		F05	I08
505	809		F05	I09
505	810		F05	I10
505	811		F05	I11
505	812		F05	I12
505	813		F05	I13
505	814		F05	I14
505	900		F05	J00
506	511		F06	F11
506	517		F06	F17
506	550		F06	F50
506	551		F06	F51
506	601		F06	G01
506	602		F06	G02
506	606		F06	G06
506	610		F06	G10
506	613		F06	G13
506	614		F06	G14
506	617		F06	G17
506	618		F06	G18
506	622		F06	G22
506	625		F06	G25
506	626		F06	G26
506	630		F06	G30
506	634		F06	G34
506	637		F06	G37
506	638		F06	G38
506	642		F06	G42
506	646		F06	G46
506	701		F06	H01
506	705		F06	H05
506	709		F06	H09
506	713		F06	H13
506	719		F06	H19
506	800		F06	I00
506	801		F06	I01
506	802		F06	I02
506	803		F06	I03
506	804		F06	I04
506	805		F06	I05
506	806		F06	I06
506	807		F06	I07
506	808		F06	I08
506	809		F06	I09
506	810		F06	I10
506	811		F06	I11
506	812		F06	I12
506	813		F06	I13
506	814		F06	I14
507	516		F07	F16
507	539		F07	F39
507	551		F07	F51
507	616		F07	G16
507	800		F07	I00
507	801		F07	I01
507	802		F07	I02
507	803		F07	I03
507	804		F07	I04
507	805		F07	I05
507	806		F07	I06
507	807		F07	I07
507	808		F07	I08
507	809		F07	I09
507	810		F07	I10
507	811		F07	I11
507	812		F07	I12
507	813		F07	I13
507	814		F07	I14
508	515		F08	F15
508	539		F08	F39
508	615		F08	G15
508	800		F08	I00
508	801		F08	I01
508	802		F08	I02
508	803		F08	I03
508	804		F08	I04
508	805		F08	I05
508	806		F08	I06
508	807		F08	I07
508	808		F08	I08
508	809		F08	I09
508	810		F08	I10
508	811		F08	I11
508	812		F08	I12
508	813		F08	I13
508	814		F08	I14
509	514		F09	F14
509	614		F09	G14
509	800		F09	I00
509	801		F09	I01
509	802		F09	I02
509	803		F09	I03
509	804		F09	I04
509	805		F09	I05
509	806		F09	I06
509	807		F09	I07
509	808		F09	I08
509	809		F09	I09
509	810		F09	I10
509	811		F09	I11
509	812		F09	I12
509	813		F09	I13
509	814		F09	I14
510	513		F10	F13
510	514		F10	F14
510	536		F10	F36
510	613		F10	G13
510	800		F10	I00
510	801		F10	I01
510	802		F10	I02
510	803		F10	I03
510	804		F10	I04
510	805		F10	I05
510	806		F10	I06
510	807		F10	I07
510	808		F10	I08
510	809		F10	I09
510	810		F10	I10
510	811		F10	I11
510	812		F10	I12
510	813		F10	I13
510	814		F10	I14
511	536		F11	F36
511	600		F11	G00
511	604		F11	G04
511	608		F11	G08
511	612		F11	G12
511	616		F11	G16
511	620		F11	G20
511	624		F11	G24
511	628		F11	G28
511	632		F11	G32
511	636		F11	G36
511	640		F11	G40
511	644		F11	G44
511	700		F11	H00
511	704		F11	H04
511	708		F11	H08
511	712		F11	H12
511	716		F11	H16
511	718		F11	H18
511	800		F11	I00
511	801		F11	I01
511	802		F11	I02
511	803		F11	I03
511	804		F11	I04
511	805		F11	I05
511	806		F11	I06
511	807		F11	I07
511	808		F11	I08
511	809		F11	I09
511	810		F11	I10
511	811		F11	I11
511	812		F11	I12
511	813		F11	I13
511	814		F11	I14
512	517		F12	F17
512	534		F12	F34
512	535		F12	F35
512	551		F12	F51
512	600		F12	G00
512	604		F12	G04
512	608		F12	G08
512	612		F12	G12
512	616		F12	G16
512	620		F12	G20
512	624		F12	G24
512	628		F12	G28
512	632		F12	G32
512	634		F12	G34
512	635		F12	G35
512	636		F12	G36
512	640		F12	G40
512	644		F12	G44
512	703		F12	H03
512	704		F12	H04
512	707		F12	H07
512	711		F12	H11
512	715		F12	H15
512	717		F12	H17
512	800		F12	I00
512	801		F12	I01
512	802		F12	I02
512	803		F12	I03
512	804		F12	I04
512	805		F12	I05
512	806		F12	I06
512	807		F12	I07
512	808		F12	I08
512	809		F12	I09
512	810		F12	I10
512	811		F12	I11
512	812		F12	I12
512	813		F12	I13
512	814		F12	I14
513	633		F13	G33
513	800		F13	I00
513	801		F13	I01
513	802		F13	I02
513	803		F13	I03
513	804		F13	I04
513	805		F13	I05
513	806		F13	I06
513	807		F13	I07
513	808		F13	I08
513	809		F13	I09
513	810		F13	I10
513	811		F13	I11
513	812		F13	I12
513	813		F13	I13
513	814		F13	I14
514	521		F14	F21
514	632		F14	G32
514	800		F14	I00
514	801		F14	I01
514	802		F14	I02
514	803		F14	I03
514	804		F14	I04
514	805		F14	I05
514	806		F14	I06
514	807		F14	I07
514	808		F14	I08
514	809		F14	I09
514	810		F14	I10
514	811		F14	I11
514	812		F14	I12
514	813		F14	I13
514	814		F14	I14
515	520		F15	F20
515	531		F15	F31
515	532		F15	F32
515	631		F15	G31
515	800		F15	I00
515	801		F15	I01
515	802		F15	I02
515	803		F15	I03
515	804		F15	I04
515	805		F15	I05
515	806		F15	I06
515	807		F15	I07
515	808		F15	I08
515	809		F15	I09
515	810		F15	I10
515	811		F15	I11
515	812		F15	I12
515	813		F15	I13
515	814		F15	I14
516	630		F16	G30
516	800		F16	I00
516	801		F16	I01
516	802		F16	I02
516	803		F16	I03
516	804		F16	I04
516	805		F16	I05
516	806		F16	I06
516	807		F16	I07
516	808		F16	I08
516	809		F16	I09
516	810		F16	I10
516	811		F16	I11
516	812		F16	I12
516	813		F16	I13
516	814		F16	I14
517	551		F17	F51
517	602		F17	G02
517	606		F17	G06
517	610		F17	G10
517	614		F17	G14
517	618		F17	G18
517	622		F17	G22
517	626		F17	G26
517	629		F17	G29
517	630		F17	G30
517	634		F17	G34
517	638		F17	G38
517	642		F17	G42
517	646		F17	G46
517	702		F17	H02
517	706		F17	H06
517	710		F17	H10
517	714		F17	H14
517	800		F17	I00
517	801		F17	I01
517	802		F17	I02
517	803		F17	I03
517	804		F17	I04
517	805		F17	I05
517	806		F17	I06
517	807		F17	I07
517	808		F17	I08
517	809		F17	I09
517	810		F17	I10
517	811		F17	I11
517	812		F17	I12
517	813		F17	I13
517	814		F17	I14
518	523		F18	F23
518	528		F18	F28
518	529		F18	F29
518	551		F18	F51
518	601		F18	G01
518	602		F18	G02
518	606		F18	G06
518	610		F18	G10
518	613		F18	G13
518	614		F18	G14
518	618		F18	G18
518	622		F18	G22
518	625		F18	G25
518	626		F18	G26
518	628		F18	G28
518	630		F18	G30
518	634		F18	G34
518	637		F18	G37
518	638		F18	G38
518	642		F18	G42
518	646		F18	G46
518	701		F18	H01
518	705		F18	H05
518	709		F18	H09
518	713		F18	H13
518	719		F18	H19
518	800		F18	I00
518	801		F18	I01
518	802		F18	I02
518	803		F18	I03
518	804		F18	I04
518	805		F18	I05
518	806		F18	I06
518	807		F18	I07
518	808		F18	I08
518	809		F18	I09
518	810		F18	I10
518	811		F18	I11
518	812		F18	I12
518	813		F18	I13
518	814		F18	I14
519	527		F19	F27
519	627		F19	G27
519	800		F19	I00
519	801		F19	I01
519	802		F19	I02
519	803		F19	I03
519	804		F19	I04
519	805		F19	I05
519	806		F19	I06
519	807		F19	I07
519	808		F19	I08
519	809		F19	I09
519	810		F19	I10
519	811		F19	I11
519	812		F19	I12
519	813		F19	I13
519	814		F19	I14
520	527		F20	F27
520	626		F20	G26
520	800		F20	I00
520	801		F20	I01
520	802		F20	I02
520	803		F20	I03
520	804		F20	I04
520	805		F20	I05
520	806		F20	I06
520	807		F20	I07
520	808		F20	I08
520	809		F20	I09
520	810		F20	I10
520	811		F20	I11
520	812		F20	I12
520	813		F20	I13
520	814		F20	I14
521	526		F21	F26
521	625		F21	G25
521	800		F21	I00
521	801		F21	I01
521	802		F21	I02
521	803		F21	I03
521	804		F21	I04
521	805		F21	I05
521	806		F21	I06
521	807		F21	I07
521	808		F21	I08
521	809		F21	I09
521	810		F21	I10
521	811		F21	I11
521	812		F21	I12
521	813		F21	I13
521	814		F21	I14
522	524		F22	F24
522	525		F22	F25
522	549		F22	F49
522	624		F22	G24
522	800		F22	I00
522	801		F22	I01
522	802		F22	I02
522	803		F22	I03
522	804		F22	I04
522	805		F22	I05
522	806		F22	I06
522	807		F22	I07
522	808		F22	I08
522	809		F22	I09
522	810		F22	I10
522	811		F22	I11
522	812		F22	I12
522	813		F22	I13
522	814		F22	I14
523	549		F23	F49
523	600		F23	G00
523	604		F23	G04
523	608		F23	G08
523	612		F23	G12
523	616		F23	G16
523	620		F23	G20
523	624		F23	G24
523	628		F23	G28
523	632		F23	G32
523	636		F23	G36
523	640		F23	G40
523	644		F23	G44
523	700		F23	H00
523	704		F23	H04
523	708		F23	H08
523	712		F23	H12
523	716		F23	H16
523	718		F23	H18
523	800		F23	I00
523	801		F23	I01
523	802		F23	I02
523	803		F23	I03
523	804		F23	I04
523	805		F23	I05
523	806		F23	I06
523	807		F23	I07
523	808		F23	I08
523	809		F23	I09
523	810		F23	I10
523	811		F23	I11
523	812		F23	I12
523	813		F23	I13
523	814		F23	I14
524	529		F24	F29
524	547		F24	F47
524	551		F24	F51
524	600		F24	G00
524	604		F24	G04
524	608		F24	G08
524	612		F24	G12
524	616		F24	G16
524	620		F24	G20
524	624		F24	G24
524	628		F24	G28
524	632		F24	G32
524	636		F24	G36
524	640		F24	G40
524	644		F24	G44
524	647		F24	G47
524	703		F24	H03
524	704		F24	H04
524	707		F24	H07
524	711		F24	H11
524	715		F24	H15
524	717		F24	H17
524	800		F24	I00
524	801		F24	I01
524	802		F24	I02
524	803		F24	I03
524	804		F24	I04
524	805		F24	I05
524	806		F24	I06
524	807		F24	I07
524	808		F24	I08
524	809		F24	I09
524	810		F24	I10
524	811		F24	I11
524	812		F24	I12
524	813		F24	I13
524	814		F24	I14
524	900		F24	J00
524	901		F24	J01
525	546		F25	F46
525	646		F25	G46
525	800		F25	I00
525	801		F25	I01
525	802		F25	I02
525	803		F25	I03
525	804		F25	I04
525	805		F25	I05
525	806		F25	I06
525	807		F25	I07
525	808		F25	I08
525	809		F25	I09
525	810		F25	I10
525	811		F25	I11
525	812		F25	I12
525	813		F25	I13
525	814		F25	I14
526	533		F26	F33
526	645		F26	G45
526	800		F26	I00
526	801		F26	I01
526	802		F26	I02
526	803		F26	I03
526	804		F26	I04
526	805		F26	I05
526	806		F26	I06
526	807		F26	I07
526	808		F26	I08
526	809		F26	I09
526	810		F26	I10
526	811		F26	I11
526	812		F26	I12
526	813		F26	I13
526	814		F26	I14
527	532		F27	F32
527	544		F27	F44
527	644		F27	G44
527	800		F27	I00
527	801		F27	I01
527	802		F27	I02
527	803		F27	I03
527	804		F27	I04
527	805		F27	I05
527	806		F27	I06
527	807		F27	I07
527	808		F27	I08
527	809		F27	I09
527	810		F27	I10
527	811		F27	I11
527	812		F27	I12
527	813		F27	I13
527	814		F27	I14
528	543		F28	F43
528	643		F28	G43
528	800		F28	I00
528	801		F28	I01
528	802		F28	I02
528	803		F28	I03
528	804		F28	I04
528	805		F28	I05
528	806		F28	I06
528	807		F28	I07
528	808		F28	I08
528	809		F28	I09
528	810		F28	I10
528	811		F28	I11
528	812		F28	I12
528	813		F28	I13
528	814		F28	I14
529	602		F29	G02
529	606		F29	G06
529	610		F29	G10
529	614		F29	G14
529	618		F29	G18
529	622		F29	G22
529	626		F29	G26
529	630		F29	G30
529	634		F29	G34
529	638		F29	G38
529	642		F29	G42
529	646		F29	G46
529	702		F29	H02
529	706		F29	H06
529	710		F29	H10
529	714		F29	H14
529	800		F29	I00
529	801		F29	I01
529	802		F29	I02
529	803		F29	I03
529	804		F29	I04
529	805		F29	I05
529	806		F29	I06
529	807		F29	I07
529	808		F29	I08
529	809		F29	I09
529	810		F29	I10
529	811		F29	I11
529	812		F29	I12
529	813		F29	I13
529	814		F29	I14
529	900		F29	J00
530	535		F30	F35
530	541		F30	F41
530	551		F30	F51
530	601		F30	G01
530	602		F30	G02
530	606		F30	G06
530	610		F30	G10
530	613		F30	G13
530	614		F30	G14
530	618		F30	G18
530	622		F30	G22
530	625		F30	G25
530	626		F30	G26
530	630		F30	G30
530	634		F30	G34
530	637		F30	G37
530	638		F30	G38
530	641		F30	G41
530	642		F30	G42
530	646		F30	G46
530	701		F30	H01
530	705		F30	H05
530	709		F30	H09
530	713		F30	H13
530	719		F30	H19
530	800		F30	I00
530	801		F30	I01
530	802		F30	I02
530	803		F30	I03
530	804		F30	I04
530	805		F30	I05
530	806		F30	I06
530	807		F30	I07
530	808		F30	I08
530	809		F30	I09
530	810		F30	I10
530	811		F30	I11
530	812		F30	I12
530	813		F30	I13
530	814		F30	I14
531	540		F31	F40
531	551		F31	F51
531	640		F31	G40
531	800		F31	I00
531	801		F31	I01
531	802		F31	I02
531	803		F31	I03
531	804		F31	I04
531	805		F31	I05
531	806		F31	I06
531	807		F31	I07
531	808		F31	I08
531	809		F31	I09
531	810		F31	I10
531	811		F31	I11
531	812		F31	I12
531	813		F31	I13
531	814		F31	I14
532	539		F32	F39
532	639		F32	G39
532	800		F32	I00
532	801		F32	I01
532	802		F32	I02
532	803		F32	I03
532	804		F32	I04
532	805		F32	I05
532	806		F32	I06
532	807		F32	I07
532	808		F32	I08
532	809		F32	I09
532	810		F32	I10
532	811		F32	I11
532	812		F32	I12
532	813		F32	I13
532	814		F32	I14
533	538		F33	F38
533	638		F33	G38
533	800		F33	I00
533	801		F33	I01
533	802		F33	I02
533	803		F33	I03
533	804		F33	I04
533	805		F33	I05
533	806		F33	I06
533	807		F33	I07
533	808		F33	I08
533	809		F33	I09
533	810		F33	I10
533	811		F33	I11
533	812		F33	I12
533	813		F33	I13
533	814		F33	I14
534	537		F34	F37
534	538		F34	F38
534	637		F34	G37
534	800		F34	I00
534	801		F34	I01
534	802		F34	I02
534	803		F34	I03
534	804		F34	I04
534	805		F34	I05
534	806		F34	I06
534	807		F34	I07
534	808		F34	I08
534	809		F34	I09
534	810		F34	I10
534	811		F34	I11
534	812		F34	I12
534	813		F34	I13
534	814		F34	I14
535	600		F35	G00
535	604		F35	G04
535	608		F35	G08
535	612		F35	G12
535	616		F35	G16
535	620		F35	G20
535	624		F35	G24
535	628		F35	G28
535	632		F35	G32
535	636		F35	G36
535	640		F35	G40
535	644		F35	G44
535	700		F35	H00
535	704		F35	H04
535	708		F35	H08
535	712		F35	H12
535	716		F35	H16
535	718		F35	H18
535	800		F35	I00
535	801		F35	I01
535	802		F35	I02
535	803		F35	I03
535	804		F35	I04
535	805		F35	I05
535	806		F35	I06
535	807		F35	I07
535	808		F35	I08
535	809		F35	I09
535	810		F35	I10
535	811		F35	I11
535	812		F35	I12
535	813		F35	I13
535	814		F35	I14
536	541		F36	F41
536	551		F36	F51
536	600		F36	G00
536	604		F36	G04
536	608		F36	G08
536	610		F36	G10
536	611		F36	G11
536	612		F36	G12
536	616		F36	G16
536	620		F36	G20
536	624		F36	G24
536	628		F36	G28
536	632		F36	G32
536	636		F36	G36
536	640		F36	G40
536	644		F36	G44
536	703		F36	H03
536	704		F36	H04
536	707		F36	H07
536	711		F36	H11
536	715		F36	H15
536	717		F36	H17
536	800		F36	I00
536	801		F36	I01
536	802		F36	I02
536	803		F36	I03
536	804		F36	I04
536	805		F36	I05
536	806		F36	I06
536	807		F36	I07
536	808		F36	I08
536	809		F36	I09
536	810		F36	I10
536	811		F36	I11
536	812		F36	I12
536	813		F36	I13
536	814		F36	I14
537	609		F37	G09
537	800		F37	I00
537	801		F37	I01
537	802		F37	I02
537	803		F37	I03
537	804		F37	I04
537	805		F37	I05
537	806		F37	I06
537	807		F37	I07
537	808		F37	I08
537	809		F37	I09
537	810		F37	I10
537	811		F37	I11
537	812		F37	I12
537	813		F37	I13
537	814		F37	I14
538	545		F38	F45
538	608		F38	G08
538	800		F38	I00
538	801		F38	I01
538	802		F38	I02
538	803		F38	I03
538	804		F38	I04
538	805		F38	I05
538	806		F38	I06
538	807		F38	I07
538	808		F38	I08
538	809		F38	I09
538	810		F38	I10
538	811		F38	I11
538	812		F38	I12
538	813		F38	I13
538	814		F38	I14
539	544		F39	F44
539	607		F39	G07
539	800		F39	I00
539	801		F39	I01
539	802		F39	I02
539	803		F39	I03
539	804		F39	I04
539	805		F39	I05
539	806		F39	I06
539	807		F39	I07
539	808		F39	I08
539	809		F39	I09
539	810		F39	I10
539	811		F39	I11
539	812		F39	I12
539	813		F39	I13
539	814		F39	I14
540	606		F40	G06
540	800		F40	I00
540	801		F40	I01
540	802		F40	I02
540	803		F40	I03
540	804		F40	I04
540	805		F40	I05
540	806		F40	I06
540	807		F40	I07
540	808		F40	I08
540	809		F40	I09
540	810		F40	I10
540	811		F40	I11
540	812		F40	I12
540	813		F40	I13
540	814		F40	I14
541	551		F41	F51
541	602		F41	G02
541	605		F41	G05
541	606		F41	G06
541	610		F41	G10
541	614		F41	G14
541	618		F41	G18
541	622		F41	G22
541	626		F41	G26
541	630		F41	G30
541	634		F41	G34
541	638		F41	G38
541	642		F41	G42
541	646		F41	G46
541	702		F41	H02
541	706		F41	H06
541	710		F41	H10
541	714		F41	H14
541	800		F41	I00
541	801		F41	I01
541	802		F41	I02
541	803		F41	I03
541	804		F41	I04
541	805		F41	I05
541	806		F41	I06
541	807		F41	I07
541	808		F41	I08
541	809		F41	I09
541	810		F41	I10
541	811		F41	I11
541	812		F41	I12
541	813		F41	I13
541	814		F41	I14
542	547		F42	F47
542	551		F42	F51
542	601		F42	G01
542	602		F42	G02
542	604		F42	G04
542	606		F42	G06
542	610		F42	G10
542	613		F42	G13
542	614		F42	G14
542	618		F42	G18
542	622		F42	G22
542	625		F42	G25
542	626		F42	G26
542	630		F42	G30
542	634		F42	G34
542	637		F42	G37
542	638		F42	G38
542	642		F42	G42
542	646		F42	G46
542	701		F42	H01
542	705		F42	H05
542	709		F42	H09
542	713		F42	H13
542	719		F42	H19
542	800		F42	I00
542	801		F42	I01
542	802		F42	I02
542	803		F42	I03
542	804		F42	I04
542	805		F42	I05
542	806		F42	I06
542	807		F42	I07
542	808		F42	I08
542	809		F42	I09
542	810		F42	I10
542	811		F42	I11
542	812		F42	I12
542	813		F42	I13
542	814		F42	I14
543	603		F43	G03
543	800		F43	I00
543	801		F43	I01
543	802		F43	I02
543	803		F43	I03
543	804		F43	I04
543	805		F43	I05
543	806		F43	I06
543	807		F43	I07
543	808		F43	I08
543	809		F43	I09
543	810		F43	I10
543	811		F43	I11
543	812		F43	I12
543	813		F43	I13
543	814		F43	I14
544	602		F44	G02
544	800		F44	I00
544	801		F44	I01
544	802		F44	I02
544	803		F44	I03
544	804		F44	I04
544	805		F44	I05
544	806		F44	I06
544	807		F44	I07
544	808		F44	I08
544	809		F44	I09
544	810		F44	I10
544	811		F44	I11
544	812		F44	I12
544	813		F44	I13
544	814		F44	I14
545	601		F45	G01
545	800		F45	I00
545	801		F45	I01
545	802		F45	I02
545	803		F45	I03
545	804		F45	I04
545	805		F45	I05
545	806		F45	I06
545	807		F45	I07
545	808		F45	I08
545	809		F45	I09
545	810		F45	I10
545	811		F45	I11
545	812		F45	I12
545	813		F45	I13
545	814		F45	I14
546	600		F46	G00
546	800		F46	I00
546	801		F46	I01
546	802		F46	I02
546	803		F46	I03
546	804		F46	I04
546	805		F46	I05
546	806		F46	I06
546	807		F46	I07
546	808		F46	I08
546	809		F46	I09
546	810		F46	I10
546	811		F46	I11
546	812		F46	I12
546	813		F46	I13
546	814		F46	I14
547	600		F47	G00
547	604		F47	G04
547	608		F47	G08
547	612		F47	G12
547	616		F47	G16
547	620		F47	G20
547	624		F47	G24
547	628		F47	G28
547	632		F47	G32
547	636		F47	G36
547	640		F47	G40
547	644		F47	G44
547	700		F47	H00
547	704		F47	H04
547	708		F47	H08
547	712		F47	H12
547	716		F47	H16
547	718		F47	H18
547	800		F47	I00
547	801		F47	I01
547	802		F47	I02
547	803		F47	I03
547	804		F47	I04
547	805		F47	I05
547	806		F47	I06
547	807		F47	I07
547	808		F47	I08
547	809		F47	I09
547	810		F47	I10
547	811		F47	I11
547	812		F47	I12
547	813		F47	I13
547	814		F47	I14
551	607		F51	G07
551	619		F51	G19
551	631		F51	G31
551	643		F51	G43
600	623		G00	G23
600	646		G00	G46
600	648		G00	G48
601	646		G01	G46
602	621		G02	G21
602	644		G02	G44
604	619		G04	G19
604	642		G04	G42
606	617		G06	G17
606	640		G06	G40
608	615		G08	G15
608	638		G08	G38
609	614		G09	G14
610	613		G10	G13
610	636		G10	G36
611	613		G11	G13
611	636		G11	G36
612	634		G12	G34
612	635		G12	G35
614	632		G14	G32
616	630		G16	G30
618	628		G18	G28
620	626		G20	G26
621	702		G21	H02
622	624		G22	G24
622	625		G22	G25
624	647		G24	G47
624	648		G24	G48
626	645		G26	G45
628	643		G28	G43
630	641		G30	G41
632	639		G32	G39
633	638		G33	G38
634	637		G34	G37
635	637		G35	G37
645	702		G45	H02
700	702		H00	H02
701	703		H01	H03
701	704		H01	H04
702	707		H02	H07
704	818		H04	I18
705	710		H05	H10
705	801		H05	I01
705	803		H05	I03
705	805		H05	I05
707	714		H07	H14
708	713		H08	H13
708	719		H08	H19
710	800		H10	I00
710	802		H10	I02
710	804		H10	I04
711	716		H11	H16
711	801		H11	I01
711	803		H11	I03
711	805		H11	I05
716	800		H16	I00
716	802		H16	I02
716	804		H16	I04
717	722		H17	H22
717	803		H17	I03
718	720		H18	H20
718	721		H18	H21
721	723		H21	H23
721	724		H21	H24
722	802		H22	I02
800	807		I00	I07
800	808		I00	I08
801	807		I01	I07
801	813		I01	I13
801	815		I01	I15
801	816		I01	I16
801	819		I01	I19
801	900		I01	J00
801	902		I01	J02
802	812		I02	I12
802	813		I02	I13
802	818		I02	I18
803	807		I03	I07
803	808		I03	I08
806	811		I06	I11
806	815		I06	I15
807	810		I07	I10
807	811		I07	I11
807	816		I07	I16
807	819		I07	I19
809	813		I09	I13
809	814		I09	I14
810	813		I10	I13
810	816		I10	I16
810	818		I10	I18
813	817		I13	I17
815	815		I15	I15
817	819		I17	I19
819	819		I19	I19
819	912		I19	J12
900	902		J00	J02
900	1102		J00	L02
901	903		J01	J03
901	904		J01	J04
901	1101		J01	L01
902	907		J02	J07
904	948		J04	J48
904	1100		J04	L00
905	910		J05	J10
905	914		J05	J14
905	921		J05	J21
905	923		J05	J23
905	925		J05	J25
905	927		J05	J27
905	929		J05	J29
905	931		J05	J31
905	933		J05	J33
905	935		J05	J35
905	937		J05	J37
905	939		J05	J39
905	941		J05	J41
905	943		J05	J43
905	945		J05	J45
905	947		J05	J47
905	948		J05	J48
905	949		J05	J49
905	951		J05	J51
906	911		J06	J11
907	908		J07	J08
910	922		J10	J22
910	924		J10	J24
910	926		J10	J26
910	928		J10	J28
910	930		J10	J30
910	932		J10	J32
910	934		J10	J34
910	936		J10	J36
910	938		J10	J38
910	940		J10	J40
910	942		J10	J42
910	944		J10	J44
910	946		J10	J46
910	948		J10	J48
910	949		J10	J49
910	950		J10	J50
910	952		J10	J52
911	913		J11	J13
912	916		J12	J16
914	920		J14	J20
915	917		J15	J17
915	919		J15	J19
917	919		J17	J19
918	1116		J18	L16
918	1117		J18	L17
919	1115		J19	L15
920	1114		J20	L14
921	1116		J21	L16
922	1112		J22	L12
923	1111		J23	L11
924	1003		J24	K03
924	1004		J24	K04
925	1000		J25	K00
925	1005		J25	K05
926	1001		J26	K01
926	1006		J26	K06
927	1002		J27	K02
927	1007		J27	K07
928	1008		J28	K08
928	1107		J28	L07
929	1009		J29	K09
929	1108		J29	L08
930	1010		J30	K10
930	1109		J30	L09
931	1011		J31	K11
931	1110		J31	L10
932	1012		J32	K12
933	1013		J33	K13
934	1014		J34	K14
935	1015		J35	K15
936	1016		J36	K16
937	1017		J37	K17
938	1018		J38	K18
939	1000		J39	K00
939	1019		J39	K19
940	1001		J40	K01
940	1020		J40	K20
941	1002		J41	K02
941	1021		J41	K21
942	1022		J42	K22
943	1023		J43	K23
944	1024		J44	K24
945	1025		J45	K25
946	1026		J46	K26
947	1027		J47	K27
948	1003		J48	K03
948	1103		J48	L03
948	1106		J48	L06
948	1108		J48	L08
949	1000		J49	K00
949	1100		J49	L00
949	1104		J49	L04
950	1001		J50	K01
950	1105		J50	L05
951	1002		J51	K02
951	1102		J51	L02
951	1106		J51	L06
952	1001		J52	K01
1000	1029		K00	K29
1000	1031		K00	K31
1000	1033		K00	K33
1001	1028		K01	K28
1001	1030		K01	K30
1001	1032		K01	K32
1002	1029		K02	K29
1002	1031		K02	K31
1002	1033		K02	K33
1003	1028		K03	K28
1003	1030		K03	K30
1003	1032		K03	K32
1004	1032		K04	K32
1005	1006		K05	K06
1005	1012		K05	K12
1005	1018		K05	K18
1005	1024		K05	K24
1005	1031		K05	K31
1006	1011		K06	K11
1006	1017		K06	K17
1006	1023		K06	K23
1006	1030		K06	K30
1006	1111		K06	L11
1007	1029		K07	K29
1008	1009		K08	K09
1008	1015		K08	K15
1008	1021		K08	K21
1008	1027		K08	K27
1008	1028		K08	K28
1009	1014		K09	K14
1009	1020		K09	K20
1009	1026		K09	K26
1009	1033		K09	K33
1009	1114		K09	L14
1010	1032		K10	K32
1011	1012		K11	K12
1011	1018		K11	K18
1011	1024		K11	K24
1011	1031		K11	K31
1012	1017		K12	K17
1012	1023		K12	K23
1012	1030		K12	K30
1012	1111		K12	L11
1013	1029		K13	K29
1014	1015		K14	K15
1014	1021		K14	K21
1014	1027		K14	K27
1014	1028		K14	K28
1014	1108		K14	L08
1015	1020		K15	K20
1015	1026		K15	K26
1015	1033		K15	K33
1015	1114		K15	L14
1016	1032		K16	K32
1017	1018		K17	K18
1017	1024		K17	K24
1017	1031		K17	K31
1018	1023		K18	K23
1018	1030		K18	K30
1018	1111		K18	L11
1019	1029		K19	K29
1020	1021		K20	K21
1020	1027		K20	K27
1020	1028		K20	K28
1021	1026		K21	K26
1021	1033		K21	K33
1021	1114		K21	L14
1022	1032		K22	K32
1023	1024		K23	K24
1023	1031		K23	K31
1024	1030		K24	K30
1024	1111		K24	L11
1025	1029		K25	K29
1026	1027		K26	K27
1026	1028		K26	K28
1027	1033		K27	K33
1027	1114		K27	L14
1028	1033		K28	K33
1028	1038		K28	K38
1028	1044		K28	K44
1028	1107		K28	L07
1028	1125		K28	L25
1028	1140		K28	L40
1028	1141		K28	L41
1029	1037		K29	K37
1029	1043		K29	K43
1029	1139		K29	L39
1029	1140		K29	L40
1029	1141		K29	L41
1030	1031		K30	K31
1030	1036		K30	K36
1030	1042		K30	K42
1030	1124		K30	L24
1030	1139		K30	L39
1030	1140		K30	L40
1031	1035		K31	K35
1031	1041		K31	K41
1031	1110		K31	L10
1031	1128		K31	L28
1031	1139		K31	L39
1032	1034		K32	K34
1032	1040		K32	K40
1032	1109		K32	L09
1032	1138		K32	L38
1033	1039		K33	K39
1033	1045		K33	K45
1033	1108		K33	L08
1033	1121		K33	L21
1033	1141		K33	L41
1034	1039		K34	K39
1034	1045		K34	K45
1034	1050		K34	K50
1035	1045		K35	K45
1035	1049		K35	K49
1035	1050		K35	K50
1035	1140		K35	L40
1035	1141		K35	L41
1035	1156		K35	L56
1035	1157		K35	L57
1036	1037		K36	K37
1036	1135		K36	L35
1037	1047		K37	K47
1037	1139		K37	L39
1037	1140		K37	L40
1038	1046		K38	K46
1038	1047		K38	K47
1038	1139		K38	L39
1039	1138		K39	L38
1040	1045		K40	K45
1040	1046		K40	K46
1040	1050		K40	K50
1041	1044		K41	K44
1041	1049		K41	K49
1041	1050		K41	K50
1041	1051		K41	K51
1041	1124		K41	L24
1041	1141		K41	L41
1041	1155		K41	L55
1042	1043		K42	K43
1042	1140		K42	L40
1042	1144		K42	L44
1042	1146		K42	L46
1042	1148		K42	L48
1043	1047		K43	K47
1043	1142		K43	L42
1043	1143		K43	L43
1043	1145		K43	L45
1043	1147		K43	L47
1044	1046		K44	K46
1044	1047		K44	K47
1045	1117		K45	L17
1045	1182		K45	L82
1046	1047		K46	K47
1046	1056		K46	K56
1046	1141		K46	L41
1047	1055		K47	K55
1047	1057		K47	K57
1047	1140		K47	L40
1047	1141		K47	L41
1047	1175		K47	L75
1048	1051		K48	K51
1048	1054		K48	K54
1048	1056		K48	K56
1048	1172		K48	L72
1048	1173		K48	L73
1048	1174		K48	L74
1049	1050		K49	K50
1049	1053		K49	K53
1049	1158		K49	L58
1049	1160		K49	L60
1049	1162		K49	L62
1049	1164		K49	L64
1050	1052		K50	K52
1050	1156		K50	L56
1050	1157		K50	L57
1050	1159		K50	L59
1050	1161		K50	L61
1050	1163		K50	L63
1051	1057		K51	K57
1052	1057		K52	K57
1052	1059		K52	K59
1052	1063		K52	K63
1052	1069		K52	K69
1052	1192		K52	L92
1052	1198		K52	L98
1052	1204		K52	M04
1052	1210		K52	M10
1052	1216		K52	M16
1053	1056		K53	K56
1053	1058		K53	K58
1053	1062		K53	K62
1053	1063		K53	K63
1053	1068		K53	K68
1053	1069		K53	K69
1053	1155		K53	L55
1053	1190		K53	L90
1053	1191		K53	L91
1053	1192		K53	L92
1053	1197		K53	L97
1053	1198		K53	L98
1053	1203		K53	M03
1053	1204		K53	M04
1053	1209		K53	M09
1053	1210		K53	M10
1053	1215		K53	M15
1053	1216		K53	M16
1054	1055		K54	K55
1054	1175		K54	L75
1054	1178		K54	L78
1054	1180		K54	L80
1055	1060		K55	K60
1055	1066		K55	K66
1055	1174		K55	L74
1055	1176		K55	L76
1055	1177		K55	L77
1055	1179		K55	L79
1055	1195		K55	L95
1055	1201		K55	M01
1055	1207		K55	M07
1055	1213		K55	M13
1055	1219		K55	M19
1055	1222		K55	M22
1056	1059		K56	K59
1056	1060		K56	K60
1056	1065		K56	K65
1056	1066		K56	K66
1056	1194		K56	L94
1056	1195		K56	L95
1056	1200		K56	M00
1056	1201		K56	M01
1056	1206		K56	M06
1056	1207		K56	M07
1056	1212		K56	M12
1056	1213		K56	M13
1056	1218		K56	M18
1056	1219		K56	M19
1056	1221		K56	M21
1056	1222		K56	M22
1057	1205		K57	M05
1058	1061		K58	K61
1059	1060		K59	K60
1060	1069		K60	K69
1060	1175		K60	L75
1061	1068		K61	K68
1062	1063		K62	K63
1062	1193		K62	L93
1062	1195		K62	L95
1062	1197		K62	L97
1062	1199		K62	L99
1062	1201		K62	M01
1062	1203		K62	M03
1063	1191		K63	L91
1063	1192		K63	L92
1063	1194		K63	L94
1063	1196		K63	L96
1063	1198		K63	L98
1063	1200		K63	M00
1063	1202		K63	M02
1063	1204		K63	M04
1064	1069		K64	K69
1065	1068		K65	K68
1066	1067		K66	K67
1067	1222		K67	M22
1068	1221		K68	M21
1100	1104		L00	L04
1100	1105		L00	L05
1100	1131		L00	L31
1101	1130		L01	L30
1102	1105		L02	L05
1102	1106		L02	L06
1102	1129		L02	L29
1103	1128		L03	L28
1104	1127		L04	L27
1106	1125		L06	L25
1107	1109		L07	L09
1107	1110		L07	L10
1112	1117		L12	L17
1112	1123		L12	L23
1113	1122		L13	L22
1115	1120		L15	L20
1116	1119		L16	L19
1116	1120		L16	L20
1117	1165		L17	L65
1118	1123		L18	L23
1118	1141		L18	L41
1118	1147		L18	L47
1118	1164		L18	L64
1118	1165		L18	L65
1118	1222		L18	M22
1119	1146		L19	L46
1120	1145		L20	L45
1121	1144		L21	L44
1122	1143		L22	L43
1123	1142		L23	L42
1125	1137		L25	L37
1126	1131		L26	L31
1126	1136		L26	L36
1127	1131		L27	L31
1127	1135		L27	L35
1128	1133		L28	L33
1128	1134		L28	L34
1129	1133		L29	L33
1129	1134		L29	L34
1130	1132		L30	L32
1130	1133		L30	L33
1131	1148		L31	L48
1131	1149		L31	L49
1132	1137		L32	L37
1132	1163		L32	L63
1132	1183		L32	L83
1133	1162		L33	L62
1133	1163		L33	L63
1135	1160		L35	L60
1136	1159		L36	L59
1136	1160		L36	L60
1138	1157		L38	L57
1139	1141		L39	L41
1141	1147		L41	L47
1142	1155		L42	L55
1143	1153		L43	L53
1144	1152		L44	L52
1144	1153		L44	L53
1146	1150		L46	L50
1146	1151		L46	L51
1147	1149		L47	L49
1147	1150		L47	L50
1148	1164		L48	L64
1148	1182		L48	L82
1148	1221		L48	M21
1148	1222		L48	M22
1149	1181		L49	L81
1149	1182		L49	L82
1150	1180		L50	L80
1151	1179		L51	L79
1152	1178		L52	L78
1153	1177		L53	L77
1154	1176		L54	L76
1156	1172		L56	L72
1156	1173		L56	L73
1157	1171		L57	L71
1158	1170		L58	L70
1159	1169		L59	L69
1160	1168		L60	L68
1161	1167		L61	L67
1162	1166		L62	L66
1165	1230		L65	M30
1166	1230		L66	M30
1167	1229		L67	M29
1168	1228		L68	M28
1169	1227		L69	M27
1169	1228		L69	M28
1170	1227		L70	M27
1171	1225		L71	M25
1172	1224		L72	M24
1172	1225		L72	M25
1174	1182		L74	L82
1175	1181		L75	L81
1176	1190		L76	L90
1177	1188		L77	L88
1178	1187		L78	L87
1178	1188		L78	L88
1180	1185		L80	L85
1181	1183		L81	L83
1181	1184		L81	L84
1181	1185		L81	L85
1182	1184		L82	L84
1182	1220		L82	M20
1182	1221		L82	M21
1183	1220		L83	M20
1191	1219		L91	M19
1192	1217		L92	M17
1193	1216		L93	M16
1194	1215		L94	M15
1195	1214		L95	M14
1196	1213		L96	M13
1197	1212		L97	M12
1198	1211		L98	M11
1199	1210		L99	M10
1200	1209		M00	M09
1201	1208		M01	M08
1202	1207		M02	M07
1203	1206		M03	M06
1204	1206		M04	M06
1220	1225		M20	M25
1221	1224		M21	M24
1223	1228		M23	M28
1223	1229		M23	M29
1224	1228		M24	M28
1225	1227		M25	M27
1225	1228		M25	M28
1227	1230		M27	M30
1228	1230		M28	M30

